Do we know the operating principles of our computers better than those of our brain?

The increasing interest in understanding the behavior of the biological neural networks, and the increasing utilization of artificial neural networks in different fields and scales, both require a thorough understanding of how neuromorphic computing works. On the one side, the need to program those artificial neuron-like elements, and, on the other side, the necessity for a large number of such elements to cooperate, communicate and compute during tasks, need to be scrutinized to determine how efficiently conventional computing can assist in implementing such systems. Some electronic components bear a surprising resemblance to some biological structures. However, combining them with components that work using different principles can result in systems with very poor efficacy. The paper discusses how the conventional principles, components and thinking about computing limit mimicking the biological systems. We describe what changes will be necessary in the computing paradigms to get closer to the marvelously efficient operation of biological neural networks.

==> Abstract.txt <==
The increasing interest in understanding the behavior of the biological neural
networks, and the increasing utilization of artificial neural networks in different
fields and scales, both require a thorough understanding of how neuromorphic
computing works. On the one side, the need to program those artificial neuron-like
elements, and, on the other side, the necessity for a large number of such elements to cooperate, communicate and compute during tasks, need to be scrutinized to determine how
efficiently conventional computing can assist in implementing such systems.
Some electronic components bear a surprising resemblance to some biological
structures. However, combining them with components that work using different
principles can result in systems with very poor efficacy. The paper discusses how the conventional principles, components and thinking about computing limit mimicking the biological systems. We describe what changes will be necessary in the computing paradigms to get closer to the
marvelously efficient operation of biological neural networks.		


